Chance-constrained battery management strategies for the electric bus scheduling problem

The global transition to battery electric buses (EBs) presents an opportunity to reduce air and noise pollution in urban areas. However, the adoption of EBs introduces challenges related to limited driving range, extended charging times, and battery degradation. This study addresses these challenges by proposing a novel chance-constrained model for the electric vehicle scheduling problem (E-VSP) that accounts for stochastic energy consumption and battery degradation. The model ensures compliance with recommended state-of-charge (SoC) ranges while optimizing operational costs. A tailored branch-and-price heuristic with stochastic pricing problems is developed. Computational experiments on realistic instances demonstrate that the stochastic approach can provide win-win solutions compared to deterministic baselines in terms of operational costs and battery wear. By limiting the probability of operating EBs outside the recommended SoC range, the proposed framework supports fleet management practices that align with battery leasing company and manufacturer guidelines for battery health and longevity.

==> figures/Allresults.csv <==
Instance;delta_sigma;delta_sigma_low;proba_low;op_costs;op_costs_increase_ABS;op_costs_increase_ABS_percent;op_costs_increase_REL;numb_bus;capacity_fade_ANNUAL;capacity_fade-decrase_ABS;capacity_fade-decrase_ABS_percent;capacity_fade-decrase_REL
I1;100;0;NA;3293,28;0,00;0,00;0,00000;3;11,26;0,00;0,00;0,00
I1;85;0;NA;3889,44;0,18;18,12;0,00000;3,6;11,08;0,03;2,72;0,00
I1;85;20;0.1;3889,52;0,18;18,13;0,00002;3,6;10,82;0,05;4,96;0,02
I1;85;20;0.2;3889,44;0,18;18,12;0,00000;3,6;11,22;0,01;1,49;-0,01
I1;70;0;NA;4097,00;0,24;24,41;0,00000;3,8;6,62;0,41;41,22;0,00
I1;70;20;0.1;4097,40;0,24;24,42;0,00010;3,8;5,95;0,47;46,79;0,10
I1;70;20;0.2;4098,12;0,24;24,44;0,00027;3,8;6,13;0,45;45,24;0,07
I1;55;0;NA;4310,28;0,31;30,88;0,00000;4;2,95;0,73;73,42;0,00
I1;55;20;0.1;4322,32;0,31;31,25;0,00279;4;2,49;0,78;77,73;0,16
I1;55;20;0.2;4317,00;0,31;31,09;0,00156;4;2,58;0,77;76,87;0,13
I2;100;0;NA;7465,04;0,00;0,00;0,00000;7;23,10;0,00;0,00;0,00
I2;85;0;NA;7873,92;0,05;5,45;0,00000;7,4;15,54;0,30;29,70;0,00
I2;85;20;0.1;7872,08;0,05;5,43;-0,00023;7,4;15,53;0,30;29,77;0,00
I2;85;20;0.2;7872,12;0,05;5,43;-0,00023;7,4;15,65;0,29;29,30;-0,01
I2;70;0;NA;8280,68;0,11;10,92;0,00000;7,8;9,21;0,59;58,91;0,00
I2;70;20;0.1;8290,76;0,11;11,05;0,00122;7,8;7,82;0,65;65,12;0,15
I2;70;20;0.2;8285;0,11;10,97;0,00052;7,8;8,39;0,63;62,61;0,09
I2;55;0;NA;8523,04;0,14;14,18;0,00000;8;4,00;0,82;81,98;0,00
I2;55;20;0.1;8576,2;0,15;14,89;0,00624;8;3,16;0,86;85,86;0,21
I2;55;20;0.2;8567,72;0,15;14,77;0,00524;8;3,22;0,86;85,60;0,20
I3;100;0;NA;11607;0,00;0,00;0,00000;11;28,50;0,00;0,00;0,00
I3;85;0;NA;11649,96;0,00;0,37;0,00000;11;17,38;0,39;38,74;0,00
I3;85;20;0.1;11850,72;0,02;2,10;0,01723;11,2;17,09;0,40;39,99;0,02
I3;85;20;0.2;11659,12;0,00;0,45;0,00079;11;17,26;0,39;39,07;0,01
I3;70;0;NA;11918,72;0,03;2,68;0,00000;11,2;9,15;0,68;67,64;0,00
I3;70;20;0.1;11934,56;0,03;2,82;0,00133;11,2;8,13;0,71;71,21;0,11
I3;70;20;0.2;12124,76;0,04;4,46;0,01729;11,4;8,35;0,70;70,48;0,09
I3;55;0;NA;12568,84;0,08;8,29;0,00000;11,8;4,26;0,85;84,90;0,00
I3;55;20;0.1;12862,25;0,11;10,76;0,02334;12;3,29;0,88;88,15;0,23
I3;55;20;0.2;12835,86667;0,11;10,56;0,02125;12;3,38;0,88;87,98;0,21
